Point-like Off-pulse GeV Emission from the Millisecond Pulsar PSR J0437-4715

PSR J0437-4715 is a gamma-ray millisecond pulsar, which has been detected by Fermi-LAT. For understanding the nature, we analyze the GeV gamma-ray data obtained with Fermi-LAT around the pulsar region. Based on the pulsar timing ephemeris, we derived the gamma-ray pulse profile and defined on-pulse and off-pulse phase intervals. A binned likelihood analysis was performed to investigate the spectral properties of the pulsar across different phase ranges. No spatial extension was detected for off-pulse, with an upper limit radius of 0.12 degree. We further investigate the relationship between gamma-ray luminosity, X-ray luminosity, and bow-shock radius for a sample of pulsars with detected bow-shock PWN. The relationship between gamma-ray luminosity and X-ray luminosity is explored. The conversion efficiency from spin-down power to GeV emission of outer gap model is consistent with a termination shock located close to the pulsar. We discuss the potential nature of off-pulse GeV emission and the connection to bow shock pulsar wind nebulae.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
